SDSS-IV MaNGA: Stellar rotational support in disk galaxies vs. central surface density and stellar population age

We investigate how the stellar rotational support changes as a function of spatially resolved stellar population age ($\rm D_n4000$) and relative central stellar surface density ($\Delta \Sigma_1$) for MaNGA isolated/central disk galaxies. We find that the galaxy rotational support $\lambda_{R_\mathrm{e}}$ varies smoothly as a function of $\Delta \Sigma_1$ and $\rm D_n4000$. $\rm D_n4000$ vs. $\Delta \Sigma_1$ follows a "J-shape", with $\lambda_{R_\mathrm{e}}$ contributing to the scatters. In this "J-shaped" pattern rotational support increases with central $\rm D_n4000$ when $\Delta \Sigma_1$ is low but decreases with $\Delta \Sigma_1$ when $\Delta \Sigma_1$ is high. Restricting attention to low-$\Delta \Sigma_1$ (i.e, large-radius) galaxies, we suggest that the trend of increasing rotational support with $\rm D_n4000$ for these objects is produced by a mix of two different processes, a primary trend characterized by growth in $\lambda_{R_\mathrm{e}}$ along with mass through gas accretion, on top of which disturbance episodes are overlaid, which reduce rotational support and trigger increased star formation. An additional finding is that star forming galaxies with low $\Delta \Sigma_1$ have relatively larger radii than galaxies with higher $\Delta \Sigma_1$ at fixed stellar mass. Assuming that these relative radii rankings are preserved while galaxies are star forming then implies clear evolutionary paths in central $\rm D_n4000$ vs. $\Delta \Sigma_1$. The paper closes with comments on the implications that these paths have for the evolution of pseudo-bulges vs. classical-bulges. The utility of using $\rm D_n4000$-$\Delta \Sigma_1$ to study $\lambda_{R_\mathrm{e}}$ reinforces the notion that galaxy kinematics correlate both with structure and with stellar-population state, and indicates the importance of a multi-dimensional description for understanding bulge and galaxy evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
